Projective Splitting with Forward Steps: Asynchronous and Block-Iterative Operator Splitting

This work is concerned with the classical problem of finding a zero of a sum of maximal monotone operators. For the projective splitting framework recently proposed by Combettes and Eckstein, we show how to replace the fundamental subproblem calculation using a backward step with one based on two forward steps. The resulting algorithms have the same kind of coordination procedure and can be implemented in the same block-iterative and highly flexible manner, but may perform backward steps on some operators and forward steps on others. Prior algorithms in the projective splitting family have used only backward steps. Forward steps can be used for any Lipschitz-continuous operators provided the stepsize is bounded by the inverse of the Lipschitz constant. If the Lipschitz constant is unknown, a simple backtracking linesearch procedure may be used. For affine operators, the stepsize can be chosen adaptively without knowledge of the Lipschitz constant and without any additional forward steps. We close the paper by empirically studying the performance of several kinds of splitting algorithms on a large-scale rare feature selection problem.

==> notes_on_upload_to_springer.txt <==
Upload all source latex files. But don't attach .tex files not used as this will cause an error. 

Include the latex file for the responses first. 

The main latex file which includes the \begin{document} command needs to be ordered right after this responses latex file. 

I included both the .bbl file and the .bib file. 
